Probing the atmospheric precipitable water vapor with SOFIA, Part I, Measurements of the water vapor overburden with FIFI-LS

We report on the measurements of telluric water vapor made with the instrument FIFI-LS on SOFIA. Since November 2018, FIFI-LS has measured the water vapor overburden with the same measurement setup on each science flight with about 10 data points throughout the flight. This created a large sample of 469 measurements at different locations, flight altitudes and seasons. The paper describes the measurement principle in detail and provides some trend analysis on the 3 parameters. This presents the first systematic analysis with SOFIA based on in situ observations.

==> manifest.txt <==
The following files are copyright 1994 Peter Williams and released
under the LPPL as explained in the comments beginning each file:
INSTALL
Makefile
README
doc_Makefile
harvard.bib
harvard.sty
harvard.tex
and the derived file harvard.pdf.

The following files are copyright Thorsten Schnier and released
under the LPPL as explained in the comments beginning each file:
harvard.perl

For details of copyrights and licensing for other files, see
the comments included in each.

This file added by Clea F. Rees 2009/01/30.

